Measurement Device Independent Verification of Quantum Channels

The capability to reliably transmit and store quantum information is an essential building block for future quantum networks and processors. Gauging the ability of a communication link or quantum memory to preserve quantum correlations is therefore vital for their technological application. Here, we experimentally demonstrate a measurement-device-independent protocol for certifying that an unknown channel acts as an entanglement-preserving channel. Our results show that, even under realistic experimental conditions, including imperfect single-photon sources and the various kinds of noise---in the channel or in detection---where other verification means would fail or become inefficient, the present verification protocol is still capable of affirming the quantum behaviour in a faithful manner without requiring any trust on the measurement device.

==> Measurement Device Independent Verification of Quantum Channels/README.txt <==
Those scripts compute various bounds presented in the paper.

They require QETLAB (http://www.qetlab.com/Main_Page) and CVX2 (http://cvxr.com/cvx/) with a good SDP solver. We computed the bounds using MOSEK (https://www.mosek.com/).

In addition, we use the Symbolic Toolbox to compute models with algebraic coefficients.

Note that the lower bounds of the optimal payoff computations only converge to a (bad) local maximum most of the time. Be sure to run these computations at least N=100 times.


==> README.txt <==
Those scripts compute various bounds presented in the paper.

They require QETLAB (http://www.qetlab.com/Main_Page) and CVX2 (http://cvxr.com/cvx/) with a good SDP solver. We computed the bounds using MOSEK (https://www.mosek.com/).

In addition, we use the Symbolic Toolbox to compute models with algebraic coefficients.

Note that the lower bounds of the optimal payoff computations only converge to a (bad) local maximum most of the time. Be sure to run these computations at least N=100 times.

